Learning Image Attacks toward Vision Guided Autonomous Vehicles

While adversarial neural networks have been shown successful for static image attacks, very few approaches have been developed for attacking online image streams while taking into account the underlying physical dynamics of autonomous vehicles, their mission, and environment. This paper presents an online adversarial machine learning framework that can effectively misguide autonomous vehicles' missions. In the existing image attack methods devised toward autonomous vehicles, optimization steps are repeated for every image frame. This framework removes the need for fully converged optimization at every frame to realize image attacks in real-time. Using reinforcement learning, a generative neural network is trained over a set of image frames to obtain an attack policy that is more robust to dynamic and uncertain environments. A state estimator is introduced for processing image streams to reduce the attack policy's sensitivity to physical variables such as unknown position and velocity. A simulation study is provided to validate the results.

==> figure/data/env1_final_data/run-final_data_Jan19_14-27-36_DESKTOP-JMDE50L-tag-_ddpg_loss_reward.csv <==
Wall time,Step,Value
1611095289.0933204,0,0.06471417099237442
1611095314.7462063,1,0.06548202037811279
1611095396.547381,2,0.0637240931391716
1611095479.2477436,3,0.061886582523584366
1611095557.80415,4,0.07600267976522446
1611095637.6399162,5,0.058162909001111984
1611095718.3699183,6,0.0668681412935257
1611095797.3729656,7,0.08859768509864807
1611095878.0884476,8,0.07117271423339844
1611095958.3981454,9,0.07355080544948578
1611096036.6003165,10,0.09614408761262894
1611096118.1810625,11,0.07288281619548798
1611096197.9873552,12,0.06792190670967102
1611096278.183607,13,0.10999111086130142
1611096360.8414087,14,0.06136463209986687
1611096441.8643444,15,0.10052875429391861
1611096522.9346955,16,0.0834515169262886
1611096603.603391,17,0.0891539454460144
1611096686.3405097,18,0.11131203919649124
1611096766.8403275,19,0.07750871777534485
1611096850.1290329,20,0.09589912742376328
1611096934.4710684,21,0.10267770290374756
1611097026.6290631,22,0.06876131892204285
1611097109.5108736,23,0.1210603266954422
1611097188.8675818,24,0.13020682334899902
1611097270.743738,25,0.11753831803798676
1611097352.7764068,26,0.0919329896569252
1611097434.9690795,27,0.07925840467214584
1611097519.508468,28,0.06389844417572021
1611097604.4105175,29,0.09481693059206009
1611097693.1294754,30,0.10706157982349396
1611097786.0273664,31,0.11510395258665085
1611097873.587773,32,0.06946907192468643
1611097996.7085154,33,0.07535070180892944
1611098179.895244,34,0.07732298970222473
1611098264.4582624,35,0.07293419539928436
1611098354.8779972,36,0.1011141687631607
1611098450.266135,37,0.08582527935504913
1611098549.842596,38,0.08076048642396927
1611098681.96525,39,0.0738147720694542
1611098778.6990588,40,0.08697536587715149
1611098872.6047547,41,0.09912917762994766
1611098973.969957,42,0.05837773531675339
1611099087.869194,43,0.10844756662845612
1611099192.1344492,44,0.08442237228155136
1611099296.5848877,45,0.08242356032133102
1611099396.4440951,46,0.0868937075138092
1611099516.430848,47,0.07546024769544601
1611099621.8177419,48,0.10659002512693405
1611099733.3800309,49,0.09615350514650345
1611099841.491782,50,0.11677496135234833
1611099966.5217102,51,0.09557252377271652
1611100094.024669,52,0.4347107708454132
1611100140.9758353,53,0.4373733699321747
1611100212.1379678,54,0.09658949822187424
1611100363.5841253,55,0.08293240517377853
1611100557.354031,56,0.11734973639249802
1611100718.0365472,57,0.08898044377565384
1611100874.499415,58,0.08296087384223938
1611100995.9371266,59,0.09204058349132538
1611101129.0187666,60,0.11114195734262466
1611101288.3826358,61,0.13206785917282104
1611101432.409772,62,0.35661712288856506
1611101542.2092028,63,0.1201908215880394
1611101762.7632036,64,0.05971943959593773
1611101940.5116146,65,0.3336751163005829
1611102052.4040258,66,0.0932689756155014
1611102253.1001763,67,0.09517879039049149
1611102460.5629601,68,0.10938510298728943
1611102631.6853619,69,0.16191034018993378
1611102767.7376335,70,0.09859132766723633
1611102911.6741648,71,0.08306276053190231
1611103030.2898183,72,0.1972915083169937
1611103145.1333792,73,0.08370143175125122
1611103301.76186,74,0.08550461381673813
1611103421.9954484,75,0.4022534489631653
1611103517.2293248,76,0.09803643077611923
1611103701.9440577,77,0.07488075643777847
1611103860.867713,78,0.08387491106987
1611104009.9600575,79,0.0768933966755867
1611104155.1900427,80,0.07422971725463867
1611104253.9554536,81,0.4490274488925934
1611104349.3986516,82,0.046492986381053925
1611104545.8686433,83,0.10448362678289413
1611104661.7462614,84,0.4747897684574127
1611104739.5031047,85,0.08454284816980362
1611104887.7937813,86,0.06482812762260437
1611105014.3012328,87,0.39167553186416626
1611105119.6281064,88,0.04208416864275932
1611105318.8869045,89,0.07474399358034134
1611105471.3927374,90,0.09399455785751343
1611105601.5441024,91,0.42258647084236145
1611105678.7655888,92,0.07641154527664185
1611105840.3584006,93,0.07884531468153
1611106015.5570548,94,0.09461703151464462
1611106183.0707595,95,0.07233893871307373
1611106359.4744997,96,0.05942840874195099
1611106504.0362196,97,0.07480604946613312
1611106637.9355836,98,0.07454121112823486
1611106770.812995,99,0.42835772037506104
1611106824.618204,100,0.24714702367782593
1611106910.4578092,101,0.07653357088565826
1611107020.3939838,102,0.10330256819725037
1611107107.1276288,103,0.4210394024848938
1611107169.9614308,104,0.1258317232131958
1611107275.3027794,105,0.09421531856060028
1611107365.675116,106,0.33109304308891296
1611107453.0969331,107,0.08806558698415756
1611107598.1354141,108,0.08706147968769073
1611107746.5213742,109,0.09610649943351746
1611107907.992198,110,0.0675508975982666
1611108072.7271233,111,0.09616940468549728
1611108247.8968756,112,0.09439872950315475
1611108368.0061994,113,0.07174506783485413
1611108491.982778,114,0.08503232151269913
1611108653.5002093,115,0.07595919072628021
1611108814.8266582,116,0.07247781753540039
1611108973.4115534,117,0.08573907613754272
1611109124.0304716,118,0.08460727334022522
1611109296.9568965,119,0.08974005281925201
1611109427.9150295,120,0.0984983891248703
1611109576.0269835,121,0.09866536408662796
1611109735.3692646,122,0.08665762841701508
1611109910.3322182,123,0.09881312400102615
1611110091.9218252,124,0.1053457111120224
1611110256.128935,125,0.08913848549127579
1611110399.7261446,126,0.07586152106523514
1611110539.3436246,127,0.08286023885011673
1611110692.7485285,128,0.08454575389623642
1611110855.579278,129,0.06396261602640152
1611111025.8465383,130,0.13484829664230347
1611111166.927237,131,0.07815899699926376
1611111272.9662502,132,0.45708373188972473
1611111331.9855533,133,0.18519209325313568
1611111426.979775,134,0.15815305709838867
1611111550.4614365,135,0.08806028962135315
1611111719.9036677,136,0.09208275377750397
1611111875.2227554,137,0.09587868303060532
1611112027.8445797,138,0.1440879851579666
1611112195.572175,139,0.048496995121240616
1611112414.592558,140,0.049298595637083054
1611112612.5173435,141,0.1492132991552353
1611112779.4337895,142,0.058116231113672256
1611112962.6494744,143,0.10966609418392181
1611113069.5835564,144,0.14989088475704193
1611113201.402176,145,0.11033841222524643
1611113349.9766817,146,0.09845107048749924
1611113502.352591,147,0.1564892828464508
1611113622.7175972,148,0.1305859237909317
1611113765.1268237,149,0.17173495888710022
1611113871.1305315,150,0.21905869245529175


==> figure/data/env1_final_data/run-final_data_Jan19_14-27-36_DESKTOP-JMDE50L-tag-_ddpg_loss_terminal.csv <==
Wall time,Step,Value
1611095289.0933204,0,16.448551177978516
1611095314.7462063,1,16.621280670166016
1611095396.547381,2,16.4703369140625
1611095479.2477436,3,17.16826629638672
1611095557.8051507,4,17.64846420288086
1611095637.6399162,5,16.994834899902344
1611095718.3699183,6,17.901321411132812
1611095797.3729656,7,17.415998458862305
1611095878.0884476,8,17.412879943847656
1611095958.3991454,9,17.68878173828125
1611096036.6003165,10,16.905935287475586
1611096118.1810625,11,17.2816104888916
1611096197.9873552,12,17.650489807128906
1611096278.183607,13,16.778417587280273
1611096360.8414087,14,16.96154022216797
1611096441.8643444,15,16.69359016418457
1611096522.9346955,16,17.803306579589844
1611096603.603391,17,17.015172958374023
1611096686.3405097,18,17.568294525146484
1611096766.8403275,19,17.59412956237793
1611096850.1290329,20,17.47004508972168
1611096934.4710684,21,16.36231803894043
1611097026.6290631,22,17.25208282470703
1611097109.5108736,23,17.55919647216797
1611097188.8675818,24,17.97681427001953
1611097270.743738,25,17.26920509338379
1611097352.7764068,26,16.772138595581055
1611097434.9700797,27,16.84577178955078
1611097519.508468,28,17.029516220092773
1611097604.4105175,29,17.630765914916992
1611097693.1294754,30,18.047624588012695
1611097786.0273664,31,18.175477981567383
1611097873.5887737,32,17.2265567779541
1611097996.7085154,33,0.10000000149011612
1611098179.895244,34,16.872783660888672
1611098264.4582624,35,17.403366088867188
1611098354.8779972,36,17.238431930541992
1611098450.266135,37,17.37767791748047
1611098549.842596,38,17.26259422302246
1611098681.96525,39,15.917805671691895
1611098778.6990588,40,17.608097076416016
1611098872.6047547,41,16.422351837158203
1611098973.969957,42,16.370100021362305
1611099087.869194,43,16.475358963012695
1611099192.1344492,44,16.63021469116211
1611099296.5848877,45,17.53744125366211
1611099396.4440951,46,17.3171329498291
1611099516.430848,47,17.25401496887207
1611099621.8177419,48,17.08045768737793
1611099733.3800309,49,17.49607276916504
1611099841.491782,50,18.225990295410156
1611099966.5217102,51,17.0061092376709
1611100094.024669,52,37.47107696533203
1611100140.9758353,53,37.361576080322266
1611100212.1379678,54,17.43482780456543
1611100363.5841253,55,18.00010871887207
1611100557.354031,56,18.341808319091797
1611100718.0365472,57,17.94645118713379
1611100874.499415,58,18.06759262084961
1611100995.9371266,59,17.827077865600586
1611101129.0187666,60,16.1771240234375
1611101288.3836362,61,31.002668380737305
1611101432.409772,62,41.2094841003418
1611101542.2092028,63,24.832931518554688
1611101762.7632036,64,-0.10000000149011612
1611101940.5116146,65,44.96049499511719
1611102052.4040258,66,17.47873306274414
1611102253.1001763,67,17.056894302368164
1611102460.5629601,68,25.55112648010254
1611102631.6853619,69,32.9063606262207
1611102767.7376335,70,17.323869705200195
1611102911.6741648,71,17.49144744873047
1611103030.2898183,72,33.80955123901367
1611103145.1333792,73,16.814008712768555
1611103301.76186,74,17.17597198486328
1611103421.9954484,75,38.963653564453125
1611103517.2293248,76,16.749773025512695
1611103701.9440577,77,18.105878829956055
1611103860.867713,78,19.223846435546875
1611104009.9600575,79,17.112689971923828
1611104155.1900427,80,17.590482711791992
1611104253.9554536,81,38.80080032348633
1611104349.3986516,82,-0.10000000149011612
1611104545.8686433,83,24.452695846557617
1611104661.7462614,84,42.67729568481445
1611104739.5031047,85,17.452768325805664
1611104887.7937813,86,17.160188674926758
1611105014.3022313,87,43.284523010253906
1611105119.6281064,88,0.10000000149011612
1611105318.8869045,89,18.139238357543945
1611105471.3927374,90,18.359970092773438
1611105601.5441024,91,36.748992919921875
1611105678.7655888,92,18.285572052001953
1611105840.3584006,93,23.420804977416992
1611106015.5570548,94,17.23521614074707
1611106183.0707595,95,18.810014724731445
1611106359.4744997,96,17.11880111694336
1611106504.0362196,97,17.79763412475586
1611106637.9355836,98,16.372905731201172
1611106770.812995,99,36.43577194213867
1611106824.618204,100,35.6678466796875
1611106910.4588096,101,17.616060256958008
1611107020.394984,102,22.379405975341797
1611107107.1276288,103,36.62498092651367
1611107169.9614308,104,26.199613571166992
1611107275.3027794,105,19.26373863220215
1611107365.675116,106,37.78411865234375
1611107453.0969331,107,19.025840759277344
1611107598.1354141,108,17.420856475830078
1611107746.5213742,109,19.72825813293457
1611107907.992198,110,18.037508010864258
1611108072.7271233,111,26.07623291015625
1611108247.8968756,112,17.8260440826416
1611108368.0061994,113,17.07754135131836
1611108491.982778,114,17.461959838867188
1611108653.5012095,115,17.36935043334961
1611108814.8266582,116,17.459003448486328
1611108973.4115534,117,17.45041847229004
1611109124.0304716,118,19.73495101928711
1611109296.9568965,119,17.29643440246582
1611109427.9150295,120,17.30296516418457
1611109576.0269835,121,17.935546875
1611109735.3692646,122,18.449844360351562
1611109910.3322182,123,18.692018508911133
1611110091.9218252,124,23.895517349243164
1611110256.128935,125,19.57225227355957
1611110399.7261446,126,18.51017951965332
1611110539.3436246,127,18.103923797607422
1611110692.7485285,128,17.851926803588867
1611110855.579278,129,17.6048583984375
1611111025.8465383,130,32.534786224365234
1611111166.927237,131,17.535064697265625
1611111272.9662502,132,39.10837173461914
1611111331.9855533,133,30.43476104736328
1611111426.979775,134,30.607816696166992
1611111550.4614365,135,18.071874618530273
1611111719.9046679,136,18.644798278808594
1611111875.2227554,137,18.357540130615234
1611112027.8445797,138,34.72538757324219
1611112195.572175,139,0.10000000149011612
1611112414.592558,140,0.10000000149011612
1611112612.5173435,141,30.4864559173584
1611112779.4337895,142,0.10000000149011612
1611112962.6494744,143,17.907209396362305
1611113069.5835564,144,27.018030166625977
1611113201.402176,145,22.266937255859375
1611113349.9766817,146,17.997467041015625
1611113502.352591,147,30.639875411987305
1611113622.7175972,148,31.043901443481445
1611113765.1278238,149,31.266294479370117
1611113871.1305315,150,33.14491653442383


==> figure/data/env1_final_data/run-final_data_Jan19_14-27-36_DESKTOP-JMDE50L-tag-_dynautoenc_loss.csv <==
Wall time,Step,Value
1611095370.3376863,1,0.5812786817550659
1611095454.0049825,2,0.5217987895011902
1611095533.1681027,3,0.5128741264343262
1611095611.994137,4,0.5102391839027405
1611095693.2941027,5,0.5073347687721252
1611095771.8993406,6,0.506488561630249
1611095853.0640013,7,0.5075540542602539
1611095933.63341,8,0.5058367848396301
1611096010.7955937,9,0.5063102841377258
1611096092.5237038,10,0.5069276690483093
1611096173.055978,11,0.5055917501449585
1611096252.2945006,12,0.504788339138031
1611096334.9966376,13,0.5053678154945374
1611096416.4154918,14,0.504913866519928
1611096498.004232,15,0.5057995915412903
1611096576.9641428,16,0.5049741864204407
1611096660.6065128,17,0.5052927136421204
1611096740.263933,18,0.5039587020874023
1611096824.2665932,19,0.5050385594367981
1611096904.7424536,20,0.504635214805603
1611097000.4980366,21,0.5042138695716858
1611097084.3829165,22,0.5052761435508728
1611097162.9922776,23,0.5037115812301636
1611097245.6571934,24,0.5049449801445007
1611097326.7474117,25,0.5054914355278015
1611097408.9641838,26,0.5051809549331665
1611097493.2056181,27,0.5058791041374207
1611097577.7514322,28,0.5045315027236938
1611097664.1024091,29,0.5061398148536682
1611097758.0550954,30,0.5049452185630798
1611097847.9689918,31,0.5060724020004272
1611097930.231731,32,0.5059875845909119
1611098153.4314682,33,0.5064798593521118
1611098237.3057766,34,0.5056540369987488
1611098325.0773444,35,0.5058965086936951
1611098423.5040963,36,0.5070054531097412
1611098508.011791,37,0.507267415523529
1611098651.23228,38,0.5082881450653076
1611098750.5968804,39,0.5078598260879517
1611098843.223154,40,0.507667601108551
1611098938.1925402,41,0.511338472366333
1611099056.9020853,42,0.5075660943984985
1611099158.8668997,43,0.5100736021995544
1611099268.5956414,44,0.5077810883522034
1611099358.1797657,45,0.5081290006637573
1611099484.7719016,46,0.5099486708641052
1611099587.4040537,47,0.5102482438087463
1611099701.0971274,48,0.5089269280433655
1611099808.0164096,49,0.5113154649734497
1611099918.198113,50,0.5088595151901245
1611100079.3593497,51,0.509281575679779
1611100125.4435916,52,0.5121572017669678
1611100174.395632,53,0.5084910988807678
1611100302.333553,54,0.5125315189361572
1611100510.13104,55,0.5121224522590637
1611100667.105988,56,0.5121873617172241
1611100837.8843277,57,0.5101034641265869
1611100959.0765898,58,0.5115756988525391
1611101083.331365,59,0.5144592523574829
1611101236.015384,60,0.5129437446594238
1611101412.2402391,61,0.5119806528091431
1611101477.779722,62,0.5085921287536621
1611101696.719105,63,0.5108268857002258
1611101916.3545952,64,0.5118335485458374
1611101994.9165778,65,0.5117371678352356
1611102188.8223314,66,0.510287344455719
1611102404.3183753,67,0.5107188820838928
1611102593.3511703,68,0.5096276998519897
1611102722.7171006,69,0.5085307955741882
1611102874.1079075,70,0.5072897672653198
1611102999.8983731,71,0.508490800857544
1611103097.9628866,72,0.5072774887084961
1611103258.0781882,73,0.5065651535987854
1611103404.897623,74,0.5068187713623047
1611103459.6813667,75,0.506440281867981
1611103652.8816817,76,0.5071311593055725
1611103818.6936097,77,0.5077571868896484
1611103962.617989,78,0.5055678486824036
1611104118.9403627,79,0.5050659775733948
1611104238.8864586,80,0.5050338506698608
1611104284.9898756,81,0.5043138265609741
1611104503.168729,82,0.5061865448951721
1611104645.9796822,83,0.5039098858833313
1611104694.8821342,84,0.5032811164855957
1611104841.6852522,85,0.5050446391105652
1611104995.0460703,86,0.507028341293335
1611105054.945352,87,0.5062286853790283
1611105274.0331242,88,0.5057052969932556
1611105422.3733277,89,0.5051525831222534
1611105586.5435622,90,0.5047934651374817
1611105633.3264298,91,0.506742000579834
1611105785.8447278,92,0.5042533278465271
1611105967.4038036,93,0.5067934393882751
1611106128.002067,94,0.5063133239746094
1611106312.962576,95,0.5064075589179993
1611106467.5723176,96,0.5076245069503784
1611106586.6947868,97,0.5056688785552979
1611106756.4119596,98,0.5073388814926147
1611106801.181678,99,0.5092580914497375
1611106875.8092306,100,0.5084026455879211
1611106988.6030872,101,0.5084472894668579
1611107092.5321398,102,0.5090218186378479
1611107137.8663483,103,0.5097675323486328
1611107243.4949217,104,0.5079189538955688
1611107346.0593524,105,0.5069936513900757
1611107408.422019,106,0.5076550841331482
1611107555.8750324,107,0.5085350275039673
1611107697.4267726,108,0.5083878636360168
1611107862.3971276,109,0.5082778334617615
1611108013.2317705,110,0.5075333118438721
1611108209.876074,111,0.5068845748901367
1611108334.2486954,112,0.5066649317741394
1611108443.1562922,113,0.5062248706817627
1611108605.5132108,114,0.5070164799690247
1611108764.379084,115,0.5066783428192139
1611108932.8636942,116,0.5058276057243347
1611109067.35327,117,0.5062336921691895
1611109258.076257,118,0.5050805807113647
1611109383.8123908,119,0.5053271651268005
1611109529.5874631,120,0.5052424073219299
1611109683.6972585,121,0.5053938627243042
1611109854.289714,122,0.5042613744735718
1611110041.414533,123,0.5048558712005615
1611110212.0374238,124,0.5047306418418884
1611110359.4454768,125,0.50434809923172
1611110493.707056,126,0.5053766965866089
1611110645.1835442,127,0.5033765435218811
1611110802.623694,128,0.503399670124054
1611110982.1761425,129,0.5035080909729004
1611111127.252705,130,0.5013665556907654
1611111258.4596548,131,0.5018793940544128
1611111303.645799,132,0.5028614401817322
1611111395.5717676,133,0.5028553009033203
1611111498.9654994,134,0.5036429762840271
1611111672.8735287,135,0.5032866597175598
1611111828.4631643,136,0.5026417970657349
1611111983.96457,137,0.5020710229873657
1611112130.825377,138,0.503075361251831
1611112349.649197,139,0.502284049987793
1611112568.0691981,140,0.5008714199066162
1611112715.0552375,141,0.5020825862884521
1611112932.3739226,142,0.5015695095062256
1611113030.0253875,143,0.49978107213974
1611113159.5151641,144,0.5011459589004517
1611113298.6648214,145,0.5028016567230225
1611113469.309038,146,0.501687228679657
1611113577.0941644,147,0.5029665231704712
1611113729.517982,148,0.5020078420639038
1611113845.4879098,149,0.49985000491142273
1611113927.868097,150,0.5007133483886719

